A Pessimistic Approximation for the Fisher Information Measure

The problem of determining the intrinsic quality of a signal processing system with respect to the inference of an unknown deterministic parameter $\theta$ is considered. While the Fisher information measure $F(\theta)$ forms a classical tool for such a problem, direct computation of the information measure can become difficult in various situations. For the estimation theoretic performance analysis of nonlinear measurement systems, the form of the likelihood function can make the calculation of the information measure $F(\theta)$ challenging. In situations where no closed-form expression of the statistical system model is available, the analytical derivation of $F(\theta)$ is not possible at all. Based on the Cauchy-Schwarz inequality, we derive an alternative information measure $S(\theta)$. It provides a lower bound on the Fisher information $F(\theta)$ and has the property of being evaluated with the mean, the variance, the skewness and the kurtosis of the system model at hand. These entities usually exhibit good mathematical tractability or can be determined at low-complexity by real-world measurements in a calibrated setup. With various examples, we show that $S(\theta)$ provides a good conservative approximation for $F(\theta)$ and outline different estimation theoretic problems where the presented information bound turns out to be useful.

==> HardLimiterLoss.txt <==
      0.0000      -1.9612 
      0.0303      -1.9626 
      0.0606      -1.9670 
      0.0909      -1.9742 
      0.1212      -1.9844 
      0.1515      -1.9974 
      0.1818      -2.0134 
      0.2121      -2.0323 
      0.2424      -2.0541 
      0.2727      -2.0788 
      0.3030      -2.1065 
      0.3333      -2.1371 
      0.3636      -2.1706 
      0.3939      -2.2071 
      0.4242      -2.2466 
      0.4545      -2.2890 
      0.4848      -2.3345 
      0.5152      -2.3829 
      0.5455      -2.4344 
      0.5758      -2.4888 
      0.6061      -2.5464 
      0.6364      -2.6070 
      0.6667      -2.6706 
      0.6970      -2.7374 
      0.7273      -2.8073 
      0.7576      -2.8803 
      0.7879      -2.9564 
      0.8182      -3.0357 
      0.8485      -3.1182 
      0.8788      -3.2039 
      0.9091      -3.2928 
      0.9394      -3.3849 
      0.9697      -3.4803 
      1.0000      -3.5790 
      1.0303      -3.6810 
      1.0606      -3.7864 
      1.0909      -3.8950 
      1.1212      -4.0071 
      1.1515      -4.1225 
      1.1818      -4.2414 
      1.2121      -4.3637 
      1.2424      -4.4894 
      1.2727      -4.6187 
      1.3030      -4.7514 
      1.3333      -4.8877 
      1.3636      -5.0275 
      1.3939      -5.1709 
      1.4242      -5.3180 
      1.4545      -5.4686 
      1.4848      -5.6229 
      1.5152      -5.7808 
      1.5455      -5.9424 
      1.5758      -6.1078 
      1.6061      -6.2768 
      1.6364      -6.4497 
      1.6667      -6.6263 
      1.6970      -6.8067 
      1.7273      -6.9909 
      1.7576      -7.1789 
      1.7879      -7.3708 
      1.8182      -7.5666 
      1.8485      -7.7662 
      1.8788      -7.9698 
      1.9091      -8.1773 
      1.9394      -8.3887 
      1.9697      -8.6041 
      2.0000      -8.8235 
      2.0303      -9.0468 
      2.0606      -9.2742 
      2.0909      -9.5056 
      2.1212      -9.7410 
      2.1515      -9.9805 
      2.1818     -10.2240 
      2.2121     -10.4716 
      2.2424     -10.7233 
      2.2727     -10.9791 
      2.3030     -11.2389 
      2.3333     -11.5029 
      2.3636     -11.7710 
      2.3939     -12.0433 
      2.4242     -12.3197 
      2.4545     -12.6002 
      2.4848     -12.8849 
      2.5152     -13.1738 
      2.5455     -13.4668 
      2.5758     -13.7640 
      2.6061     -14.0654 
      2.6364     -14.3710 
      2.6667     -14.6807 
      2.6970     -14.9947 
      2.7273     -15.3128 
      2.7576     -15.6352 
      2.7879     -15.9617 
      2.8182     -16.2925 
      2.8485     -16.6274 
      2.8788     -16.9666 
      2.9091     -17.3100 
      2.9394     -17.6576 
      2.9697     -18.0094 
      3.0000     -18.3654 


==> SoftLimiterMean_0p1.txt <==
      0.0000       0.0000      -1.5013      -0.0000       0.9103       0.0000       1.0664       0.7937      -0.0294      -0.5845
      0.0500       0.3829      -1.5248       0.0397       0.9089      -0.0794       1.0728       0.7919      -0.0876      -0.5747
      0.1000       0.6827      -1.5633       0.0793       0.9045      -0.1590       1.0922       0.7875      -0.1449      -0.5607
      0.1500       0.8664      -1.6028       0.1187       0.8973      -0.2389       1.1246       0.7816      -0.2007      -0.5376
      0.2000       0.9545      -1.6482       0.1577       0.8872      -0.3194       1.1705       0.7740      -0.2548      -0.5112
      0.2500       0.9876      -1.6943       0.1964       0.8745      -0.4005       1.2301       0.7653      -0.3062      -0.4662
      0.3000       0.9973      -1.7618       0.2347       0.8592      -0.4827       1.3042       0.7534      -0.3548      -0.4292
      0.3500       0.9995      -1.8218       0.2724       0.8414      -0.5659       1.3933       0.7412      -0.4000      -0.3704
      0.4000       0.9999      -1.9192       0.3094       0.8214      -0.6506       1.4984       0.7248      -0.4402      -0.3129
      0.4500       1.0000      -1.9807       0.3457       0.7994      -0.7365       1.6200       0.7104      -0.4788      -0.2664
      0.5000       1.0000      -2.0740       0.3812       0.7755      -0.8244       1.7600       0.6927      -0.5113      -0.1989
      0.5500       1.0000      -2.1813       0.4158       0.7499      -0.9141       1.9194       0.6732      -0.5392      -0.1456
      0.6000       1.0000      -2.2676       0.4495       0.7230      -1.0060       2.0995       0.6547      -0.5642      -0.0930
      0.6500       1.0000      -2.3842       0.4822       0.6947      -1.1005       2.3028       0.6334      -0.5831      -0.0444
      0.7000       1.0000      -2.4913       0.5139       0.6656      -1.1976       2.5309       0.6124      -0.5986      -0.0041
      0.7500       1.0000      -2.6255       0.5445       0.6357      -1.2979       2.7865       0.5893      -0.6077       0.0402
      0.8000       1.0000      -2.7483       0.5740       0.6053      -1.4014       3.0718       0.5668      -0.6148       0.0612
      0.8500       1.0000      -2.8772       0.6023       0.5745      -1.5085       3.3906       0.5439      -0.6167       0.0941
      0.9000       1.0000      -3.0323       0.6295       0.5437      -1.6198       3.7464       0.5194      -0.6135       0.1181
      0.9500       1.0000      -3.1858       0.6555       0.5130      -1.7353       4.1425       0.4954      -0.6079       0.1308
      1.0000       1.0000      -3.3359       0.6803       0.4826      -1.8554       4.5839       0.4718      -0.5989       0.1463
      1.0500       1.0000      -3.5049       0.7038       0.4527      -1.9810       5.0764       0.4477      -0.5864       0.1559
      1.1000       1.0000      -3.6442       0.7262       0.4234      -2.1120       5.6254       0.4256      -0.5736       0.1623
      1.1500       1.0000      -3.8461       0.7475       0.3947      -2.2499       6.2407       0.4011      -0.5551       0.1643


==> SoftLimiterMean_0p25.txt <==
      0.0000       0.0000      -1.1281       0.0000       0.7806      -0.0001       1.1770       0.7730      -0.0250      -0.2066
      0.0500       0.1585      -1.1339       0.0387       0.7793      -0.0772       1.1833       0.7727      -0.0736      -0.1753
      0.1000       0.3108      -1.1761       0.0773       0.7756      -0.1546       1.2022       0.7676      -0.1227      -0.1547
      0.1500       0.4515      -1.2070       0.1157       0.7695      -0.2322       1.2340       0.7624      -0.1696      -0.1223
      0.2000       0.5763      -1.2334       0.1538       0.7610      -0.3104       1.2787       0.7564      -0.2150      -0.0871
      0.2500       0.6827      -1.2803       0.1916       0.7503      -0.3893       1.3369       0.7472      -0.2592      -0.0615
      0.3000       0.7699      -1.3368       0.2290       0.7373      -0.4690       1.4092       0.7361      -0.2999      -0.0291
      0.3500       0.8385      -1.3842       0.2658       0.7223      -0.5497       1.4960       0.7247      -0.3383       0.0023
      0.4000       0.8904      -1.4504       0.3020       0.7054      -0.6316       1.5982       0.7106      -0.3732       0.0317
      0.4500       0.9281      -1.5026       0.3376       0.6867      -0.7149       1.7167       0.6968      -0.4053       0.0605
      0.5000       0.9545      -1.5913       0.3724       0.6665      -0.8000       1.8527       0.6792      -0.4333       0.0815
      0.5500       0.9722      -1.6585       0.4064       0.6448      -0.8866       2.0073       0.6625      -0.4581       0.1046
      0.6000       0.9836      -1.7379       0.4395       0.6219      -0.9754       2.1820       0.6441      -0.4786       0.1257
      0.6500       0.9907      -1.8241       0.4717       0.5980      -1.0664       2.3786       0.6247      -0.4955       0.1428
      0.7000       0.9949      -1.9159       0.5029       0.5732      -1.1599       2.5989       0.6043      -0.5080       0.1592
      0.7500       0.9973      -2.0131       0.5331       0.5478      -1.2562       2.8451       0.5834      -0.5176       0.1693
      0.8000       0.9986      -2.1139       0.5623       0.5219      -1.3555       3.1198       0.5621      -0.5236       0.1775
      0.8500       0.9993      -2.2246       0.5904       0.4957      -1.4582       3.4261       0.5397      -0.5247       0.1874
      0.9000       0.9997      -2.3342       0.6174       0.4695      -1.5644       3.7665       0.5178      -0.5246       0.1894
      0.9500       0.9999      -2.4615       0.6433       0.4433      -1.6747       4.1457       0.4946      -0.5192       0.1940
      1.0000       0.9999      -2.5833       0.6680       0.4173      -1.7892       4.5669       0.4720      -0.5120       0.1958
      1.0500       1.0000      -2.7136       0.6916       0.3917      -1.9085       5.0355       0.4494      -0.5023       0.1956
      1.1000       1.0000      -2.8559       0.7141       0.3666      -2.0330       5.5570       0.4266      -0.4898       0.1945
      1.1500       1.0000      -2.9826       0.7354       0.3421      -2.1631       6.1377       0.4049      -0.4764       0.1926


==> SoftLimiterMean_0p5.txt <==
      0.0000       0.0000      -0.6522       0.0000       0.5903      -0.0001       1.3824       0.7119      -0.0166      -0.0790
      0.0500       0.0797      -0.6414       0.0356       0.5895      -0.0701       1.3879       0.7126      -0.0512      -0.0616
      0.1000       0.1585      -0.6646       0.0713       0.5869      -0.1404       1.4046       0.7095      -0.0836      -0.0350
      0.1500       0.2358      -0.6995       0.1068       0.5828      -0.2110       1.4323       0.7043      -0.1168      -0.0160
      0.2000       0.3108      -0.7175       0.1420       0.5769      -0.2818       1.4715       0.6993      -0.1480       0.0079
      0.2500       0.3829      -0.7375       0.1769       0.5695      -0.3532       1.5224       0.6931      -0.1788       0.0282
      0.3000       0.4515      -0.7827       0.2116       0.5606      -0.4254       1.5855       0.6838      -0.2070       0.0508
      0.3500       0.5161      -0.8233       0.2458       0.5502      -0.4981       1.6610       0.6740      -0.2341       0.0700
      0.4000       0.5763      -0.8538       0.2795       0.5385      -0.5718       1.7496       0.6639      -0.2592       0.0893
      0.4500       0.6319      -0.8878       0.3127       0.5256      -0.6466       1.8520       0.6527      -0.2830       0.1044
      0.5000       0.6827      -0.9541       0.3453       0.5114      -0.7226       1.9692       0.6381      -0.3023       0.1229
      0.5500       0.7287      -0.9792       0.3772       0.4963      -0.7998       2.1015       0.6259      -0.3211       0.1379
      0.6000       0.7699      -1.0533       0.4085       0.4802      -0.8788       2.2508       0.6095      -0.3362       0.1502
      0.6500       0.8064      -1.0966       0.4390       0.4634      -0.9592       2.4174       0.5947      -0.3501       0.1605
      0.7000       0.8385      -1.1529       0.4687       0.4459      -1.0415       2.6034       0.5786      -0.3617       0.1677
      0.7500       0.8664      -1.2159       0.4976       0.4278      -1.1259       2.8100       0.5612      -0.3693       0.1771
      0.8000       0.8904      -1.2836       0.5257       0.4094      -1.2126       3.0391       0.5432      -0.3742       0.1851
      0.8500       0.9109      -1.3456       0.5529       0.3907      -1.3016       3.2924       0.5258      -0.3791       0.1872
      0.9000       0.9281      -1.4206       0.5792       0.3717      -1.3933       3.5725       0.5068      -0.3795       0.1919
      0.9500       0.9426      -1.5026       0.6045       0.3527      -1.4879       3.8818       0.4880      -0.3793       0.1918
      1.0000       0.9545      -1.5799       0.6289       0.3338      -1.5857       4.2231       0.4686      -0.3750       0.1952
      1.0500       0.9643      -1.6509       0.6523       0.3150      -1.6867       4.5991       0.4501      -0.3708       0.1947
      1.1000       0.9722      -1.7579       0.6748       0.2965      -1.7917       5.0148       0.4299      -0.3638       0.1931
      1.1500       0.9786      -1.8530       0.6963       0.2783      -1.9004       5.4728       0.4105      -0.3554       0.1914


==> SoftLimiterMean_0p75.txt <==
      0.0000       0.0000      -0.3463      -0.0000       0.4421       0.0000       1.5963       0.6386      -0.0102      -0.0403
      0.0500       0.0532      -0.3715       0.0319       0.4416      -0.0609       1.6006       0.6366      -0.0326      -0.0272
      0.1000       0.1061      -0.3708       0.0637       0.4400      -0.1218       1.6140       0.6356      -0.0535      -0.0083
      0.1500       0.1585      -0.4009       0.0955       0.4373      -0.1830       1.6362       0.6315      -0.0748       0.0063
      0.2000       0.2103      -0.4021       0.1271       0.4336      -0.2443       1.6675       0.6286      -0.0948       0.0250
      0.2500       0.2611      -0.4233       0.1585       0.4288      -0.3061       1.7082       0.6234      -0.1153       0.0379
      0.3000       0.3108      -0.4571       0.1897       0.4231      -0.3683       1.7584       0.6165      -0.1335       0.0556
      0.3500       0.3593      -0.4741       0.2205       0.4164      -0.4309       1.8183       0.6099      -0.1510       0.0724
      0.4000       0.4062      -0.4893       0.2510       0.4088      -0.4941       1.8883       0.6028      -0.1678       0.0871
      0.4500       0.4515      -0.5197       0.2811       0.4004      -0.5580       1.9688       0.5939      -0.1840       0.0986
      0.5000       0.4950      -0.5504       0.3108       0.3912      -0.6228       2.0605       0.5842      -0.1979       0.1124
      0.5500       0.5366      -0.5726       0.3401       0.3814      -0.6883       2.1636       0.5746      -0.2115       0.1225
      0.6000       0.5763      -0.6068       0.3688       0.3708      -0.7550       2.2792       0.5635      -0.2231       0.1328
      0.6500       0.6139      -0.6505       0.3970       0.3596      -0.8226       2.4076       0.5511      -0.2325       0.1435
      0.7000       0.6494      -0.6765       0.4245       0.3480      -0.8914       2.5495       0.5395      -0.2415       0.1518
      0.7500       0.6827      -0.7135       0.4515       0.3359      -0.9615       2.7061       0.5265      -0.2482       0.1604
      0.8000       0.7139      -0.7531       0.4778       0.3235      -1.0330       2.8782       0.5134      -0.2545       0.1651
      0.8500       0.7429      -0.7932       0.5035       0.3108      -1.1061       3.0672       0.4998      -0.2593       0.1692
      0.9000       0.7699      -0.8399       0.5285       0.2978      -1.1810       3.2743       0.4852      -0.2615       0.1745
      0.9500       0.7947      -0.8801       0.5527       0.2847      -1.2575       3.5006       0.4708      -0.2627       0.1787
      1.0000       0.8176      -0.9258       0.5763       0.2716      -1.3360       3.7477       0.4565      -0.2639       0.1791
      1.0500       0.8385      -0.9907       0.5991       0.2584      -1.4167       4.0178       0.4403      -0.2614       0.1824
      1.1000       0.8575      -1.0233       0.6211       0.2453      -1.4994       4.3118       0.4260      -0.2596       0.1835
      1.1500       0.8748      -1.0740       0.6424       0.2324      -1.5849       4.6332       0.4111      -0.2571       0.1824


==> SoftLimiterMean_1.txt <==
      0.0000       0.0000      -0.2085       0.0000       0.3333      -0.0001       1.8000       0.5635      -0.0066      -0.0254
      0.0500       0.0399      -0.2121       0.0282       0.3330      -0.0514       1.8033       0.5631      -0.0201      -0.0130
      0.1000       0.0797      -0.2066       0.0563       0.3320      -0.1029       1.8134       0.5626      -0.0337      -0.0014
      0.1500       0.1192      -0.2320       0.0845       0.3303      -0.1546       1.8303       0.5595      -0.0465       0.0125
      0.2000       0.1585      -0.2332       0.1125       0.3280      -0.2063       1.8540       0.5574      -0.0593       0.0251
      0.2500       0.1974      -0.2534       0.1403       0.3250      -0.2583       1.8846       0.5534      -0.0716       0.0379
      0.3000       0.2358      -0.2598       0.1680       0.3214      -0.3105       1.9223       0.5497      -0.0838       0.0495
      0.3500       0.2737      -0.2867       0.1955       0.3172      -0.3630       1.9673       0.5440      -0.0950       0.0622
      0.4000       0.3108      -0.2834       0.2227       0.3125      -0.4159       2.0195       0.5398      -0.1062       0.0730
      0.4500       0.3473      -0.3062       0.2497       0.3072      -0.4692       2.0794       0.5333      -0.1166       0.0835
      0.5000       0.3829      -0.3379       0.2763       0.3014      -0.5229       2.1473       0.5258      -0.1260       0.0939
      0.5500       0.4177      -0.3313       0.3026       0.2951      -0.5771       2.2232       0.5200      -0.1350       0.1047
      0.6000       0.4515      -0.3644       0.3286       0.2883      -0.6321       2.3079       0.5115      -0.1434       0.1125
      0.6500       0.4843      -0.3872       0.3542       0.2811      -0.6876       2.4014       0.5031      -0.1508       0.1207
      0.7000       0.5161      -0.4008       0.3794       0.2736      -0.7437       2.5040       0.4947      -0.1573       0.1290
      0.7500       0.5467      -0.4101       0.4041       0.2657      -0.8007       2.6166       0.4862      -0.1632       0.1366
      0.8000       0.5763      -0.4508       0.4284       0.2576      -0.8587       2.7397       0.4756      -0.1679       0.1427
      0.8500       0.6047      -0.4765       0.4522       0.2492      -0.9174       2.8734       0.4656      -0.1723       0.1475
      0.9000       0.6319      -0.4787       0.4755       0.2406      -0.9770       3.0185       0.4564      -0.1758       0.1532
      0.9500       0.6579      -0.5312       0.4983       0.2318      -1.0379       3.1764       0.4443      -0.1777       0.1577
      1.0000       0.6827      -0.5452       0.5205       0.2229      -1.0998       3.3467       0.4340      -0.1796       0.1614
      1.0500       0.7063      -0.5755       0.5422       0.2139      -1.1628       3.5309       0.4226      -0.1802       0.1650
      1.1000       0.7287      -0.6039       0.5633       0.2049      -1.2273       3.7298       0.4114      -0.1809       0.1665
      1.1500       0.7499      -0.6435       0.5839       0.1959      -1.2930       3.9448       0.3994      -0.1804       0.1678


==> SoftLimiter_IO.txt <==
     -2.0000      -0.9545      -0.9923      -0.9999      -1.0000      -1.0000
     -1.9500      -0.9488      -0.9907      -0.9999      -1.0000      -1.0000
     -1.9000      -0.9426      -0.9887      -0.9999      -1.0000      -1.0000
     -1.8500      -0.9357      -0.9864      -0.9998      -1.0000      -1.0000
     -1.8000      -0.9281      -0.9836      -0.9997      -1.0000      -1.0000
     -1.7500      -0.9199      -0.9804      -0.9995      -1.0000      -1.0000
     -1.7000      -0.9109      -0.9766      -0.9993      -1.0000      -1.0000
     -1.6500      -0.9011      -0.9722      -0.9990      -1.0000      -1.0000
     -1.6000      -0.8904      -0.9671      -0.9986      -1.0000      -1.0000
     -1.5500      -0.8789      -0.9612      -0.9981      -1.0000      -1.0000
     -1.5000      -0.8664      -0.9545      -0.9973      -1.0000      -1.0000
     -1.4500      -0.8529      -0.9468      -0.9963      -1.0000      -1.0000
     -1.4000      -0.8385      -0.9381      -0.9949      -1.0000      -1.0000
     -1.3500      -0.8230      -0.9281      -0.9931      -1.0000      -1.0000
     -1.3000      -0.8064      -0.9170      -0.9907      -1.0000      -1.0000
     -1.2500      -0.7887      -0.9044      -0.9876      -1.0000      -1.0000
     -1.2000      -0.7699      -0.8904      -0.9836      -1.0000      -1.0000
     -1.1500      -0.7499      -0.8748      -0.9786      -1.0000      -1.0000
     -1.1000      -0.7287      -0.8575      -0.9722      -1.0000      -1.0000
     -1.0500      -0.7063      -0.8385      -0.9643      -1.0000      -1.0000
     -1.0000      -0.6827      -0.8176      -0.9545      -0.9999      -1.0000
     -0.9500      -0.6579      -0.7947      -0.9426      -0.9999      -1.0000
     -0.9000      -0.6319      -0.7699      -0.9281      -0.9997      -1.0000
     -0.8500      -0.6047      -0.7429      -0.9109      -0.9993      -1.0000
     -0.8000      -0.5763      -0.7139      -0.8904      -0.9986      -1.0000
     -0.7500      -0.5467      -0.6827      -0.8664      -0.9973      -1.0000
     -0.7000      -0.5161      -0.6494      -0.8385      -0.9949      -1.0000
     -0.6500      -0.4843      -0.6139      -0.8064      -0.9907      -1.0000
     -0.6000      -0.4515      -0.5763      -0.7699      -0.9836      -1.0000
     -0.5500      -0.4177      -0.5366      -0.7287      -0.9722      -1.0000
     -0.5000      -0.3829      -0.4950      -0.6827      -0.9545      -1.0000
     -0.4500      -0.3473      -0.4515      -0.6319      -0.9281      -1.0000
     -0.4000      -0.3108      -0.4062      -0.5763      -0.8904      -0.9999
     -0.3500      -0.2737      -0.3593      -0.5161      -0.8385      -0.9995
     -0.3000      -0.2358      -0.3108      -0.4515      -0.7699      -0.9973
     -0.2500      -0.1974      -0.2611      -0.3829      -0.6827      -0.9876
     -0.2000      -0.1585      -0.2103      -0.3108      -0.5763      -0.9545
     -0.1500      -0.1192      -0.1585      -0.2358      -0.4515      -0.8664
     -0.1000      -0.0797      -0.1061      -0.1585      -0.3108      -0.6827
     -0.0500      -0.0399      -0.0532      -0.0797      -0.1585      -0.3829
      0.0000       0.0000       0.0000       0.0000       0.0000       0.0000
      0.0500       0.0399       0.0532       0.0797       0.1585       0.3829
      0.1000       0.0797       0.1061       0.1585       0.3108       0.6827
      0.1500       0.1192       0.1585       0.2358       0.4515       0.8664
      0.2000       0.1585       0.2103       0.3108       0.5763       0.9545
      0.2500       0.1974       0.2611       0.3829       0.6827       0.9876
      0.3000       0.2358       0.3108       0.4515       0.7699       0.9973
      0.3500       0.2737       0.3593       0.5161       0.8385       0.9995
      0.4000       0.3108       0.4062       0.5763       0.8904       0.9999
      0.4500       0.3473       0.4515       0.6319       0.9281       1.0000
      0.5000       0.3829       0.4950       0.6827       0.9545       1.0000
      0.5500       0.4177       0.5366       0.7287       0.9722       1.0000
      0.6000       0.4515       0.5763       0.7699       0.9836       1.0000
      0.6500       0.4843       0.6139       0.8064       0.9907       1.0000
      0.7000       0.5161       0.6494       0.8385       0.9949       1.0000
      0.7500       0.5467       0.6827       0.8664       0.9973       1.0000
      0.8000       0.5763       0.7139       0.8904       0.9986       1.0000
      0.8500       0.6047       0.7429       0.9109       0.9993       1.0000
      0.9000       0.6319       0.7699       0.9281       0.9997       1.0000
      0.9500       0.6579       0.7947       0.9426       0.9999       1.0000
      1.0000       0.6827       0.8176       0.9545       0.9999       1.0000
      1.0500       0.7063       0.8385       0.9643       1.0000       1.0000
      1.1000       0.7287       0.8575       0.9722       1.0000       1.0000
      1.1500       0.7499       0.8748       0.9786       1.0000       1.0000
      1.2000       0.7699       0.8904       0.9836       1.0000       1.0000
      1.2500       0.7887       0.9044       0.9876       1.0000       1.0000
      1.3000       0.8064       0.9170       0.9907       1.0000       1.0000
      1.3500       0.8230       0.9281       0.9931       1.0000       1.0000
      1.4000       0.8385       0.9381       0.9949       1.0000       1.0000
      1.4500       0.8529       0.9468       0.9963       1.0000       1.0000
      1.5000       0.8664       0.9545       0.9973       1.0000       1.0000
      1.5500       0.8789       0.9612       0.9981       1.0000       1.0000
      1.6000       0.8904       0.9671       0.9986       1.0000       1.0000
      1.6500       0.9011       0.9722       0.9990       1.0000       1.0000
      1.7000       0.9109       0.9766       0.9993       1.0000       1.0000
      1.7500       0.9199       0.9804       0.9995       1.0000       1.0000
      1.8000       0.9281       0.9836       0.9997       1.0000       1.0000
      1.8500       0.9357       0.9864       0.9998       1.0000       1.0000
      1.9000       0.9426       0.9887       0.9999       1.0000       1.0000
      1.9500       0.9488       0.9907       0.9999       1.0000       1.0000
      2.0000       0.9545       0.9923       0.9999       1.0000       1.0000


==> SquaringLoss.txt <==
      0.0000         -Inf 
      0.0303     -27.3679 
      0.0606     -21.3711 
      0.0909     -17.8884 
      0.1212     -15.4434 
      0.1515     -13.5729 
      0.1818     -12.0698 
      0.2121     -10.8231 
      0.2424      -9.7663 
      0.2727      -8.8560 
      0.3030      -8.0622 
      0.3333      -7.3634 
      0.3636      -6.7435 
      0.3939      -6.1902 
      0.4242      -5.6937 
      0.4545      -5.2464 
      0.4848      -4.8418 
      0.5152      -4.4747 
      0.5455      -4.1407 
      0.5758      -3.8362 
      0.6061      -3.5580 
      0.6364      -3.3033 
      0.6667      -3.0698 
      0.6970      -2.8553 
      0.7273      -2.6582 
      0.7576      -2.4767 
      0.7879      -2.3094 
      0.8182      -2.1551 
      0.8485      -2.0126 
      0.8788      -1.8809 
      0.9091      -1.7591 
      0.9394      -1.6463 
      0.9697      -1.5418 
      1.0000      -1.4449 
      1.0303      -1.3550 
      1.0606      -1.2715 
      1.0909      -1.1939 
      1.1212      -1.1218 
      1.1515      -1.0546 
      1.1818      -0.9921 
      1.2121      -0.9339 
      1.2424      -0.8796 
      1.2727      -0.8289 
      1.3030      -0.7817 
      1.3333      -0.7375 
      1.3636      -0.6962 
      1.3939      -0.6577 
      1.4242      -0.6216 
      1.4545      -0.5878 
      1.4848      -0.5561 
      1.5152      -0.5264 
      1.5455      -0.4986 
      1.5758      -0.4725 
      1.6061      -0.4480 
      1.6364      -0.4250 
      1.6667      -0.4034 
      1.6970      -0.3830 
      1.7273      -0.3639 
      1.7576      -0.3459 
      1.7879      -0.3289 
      1.8182      -0.3129 
      1.8485      -0.2979 
      1.8788      -0.2836 
      1.9091      -0.2702 
      1.9394      -0.2576 
      1.9697      -0.2456 
      2.0000      -0.2343 
      2.0303      -0.2236 
      2.0606      -0.2135 
      2.0909      -0.2040 
      2.1212      -0.1949 
      2.1515      -0.1863 
      2.1818      -0.1782 
      2.2121      -0.1705 
      2.2424      -0.1632 
      2.2727      -0.1563 
      2.3030      -0.1497 
      2.3333      -0.1434 
      2.3636      -0.1375 
      2.3939      -0.1318 
      2.4242      -0.1265 
      2.4545      -0.1214 
      2.4848      -0.1165 
      2.5152      -0.1119 
      2.5455      -0.1075 
      2.5758      -0.1033 
      2.6061      -0.0993 
      2.6364      -0.0955 
      2.6667      -0.0918 
      2.6970      -0.0884 
      2.7273      -0.0851 
      2.7576      -0.0819 
      2.7879      -0.0789 
      2.8182      -0.0760 
      2.8485      -0.0732 
      2.8788      -0.0706 
      2.9091      -0.0681 
      2.9394      -0.0657 
      2.9697      -0.0633 
      3.0000      -0.0611 

